Peer2PIR: Private Queries for IPFS

The InterPlanetary File System (IPFS) is a peer-to-peer network for storing data in a distributed file system, hosting over 190,000 peers spanning 152 countries. Despite its prominence, the privacy properties that IPFS offers to peers are severely limited. Any query within the network leaks the queried content to other peers. We address IPFS' privacy leakage across three functionalities (peer routing, provider advertisements, and content retrieval), ultimately empowering peers to privately navigate and retrieve content in the network. Our work highlights and addresses novel challenges inherent to integrating PIR into distributed systems. We present our new, private protocols and demonstrate that they incur reasonably low communication and computation overheads. We also provide a systematic comparison of state-of-art PIR protocols in the context of distributed systems.

==> data/results-chippie/RLWE_All_Keys.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 83.06854545454544, 1.8271738842975191, 4451.11474609375
2048, 262144, 158.219, 0.0, 4483.14404296875
4096, 262144, 304.916, 0.0, 4515.17333984375
8192, 262144, 622.414, 0.0, 4531.24609375
16384, 262144, 1287.064, 0.0, 4563.39208984375
32768, 262144, 2261.868, 0.0, 4627.68408203125
65536, 262144, 4515.379, 0.0, 4756.26806640625


==> data/results-chippie/RLWE_Whispir_2_Keys.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB


==> data/results-chippie/RLWE_Whispir_3_Keys.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144,  ,  ,  


==> data/results-chippie/fastpir.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 25.37145709090909, 0.02806762657335534, 1728.0
2048, 262144, 25.4063836, 0.028543745127039683, 1728.0
4096, 262144, 27.318665399999997, 0.025906915765640165, 1792.0
8192, 262144, 31.076000800000003, 0.014605801177760228, 1920.0
16384, 262144, 38.8697582, 0.02542516769156049, 2176.0
32768, 262144, 54.0286552, 0.05364440706976044, 2688.0
65536, 262144, 85.045753, 1.9950666770553944, 3712.0
131072, 262144, 145.1515832, 0.1571946966865599, 5760.0
262144, 262144, 266.1819706, 1.3163431721840313, 9856.0
524288, 262144, 511.44947360000003, 89.61871971183619, 18048.0
1048576, 262144, 1030.9470366, 548.6166463814463, 34432.0


==> data/results-chippie/onionpir.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 10.76890909090909, 0.004349900826446305, 6946.0
2048, 262144, 14.2326, 0.02579363999999993, 6946.0
4096, 262144, 18.1548, 0.08123976000000002, 6946.0
8192, 262144, 27.236700000000003, 0.27169100999999996, 6946.0
16384, 262144, 43.1235, 0.25816724999999974, 6946.0
32768, 262144, 76.8564, 3.6802868399999937, 6946.0
65536, 262144, 140.31810000000002, 5.148124289999998, 6946.0
131072, 262144, 268.4826, 30.60661464000001, 6946.0
262144, 262144, 546.0165000000001, 710.9008942499999, 6946.0
524288, 262144, 1227.78, 26463.155624999985, 6946.0
1048576, 262144, 2168.334, 0.0, 6946.0


==> data/results-chippie/peerRouting-Basic_Paillier.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
Basic_Paillier,16,0,10,0,9,102911,99071,3840,669.5,66.88838131959508
Basic_Paillier,32,0,10,0,9,102910,99070,3840,833.8,107.3093140826503
Basic_Paillier,64,0,10,0,9,102909,99070,3839,1099.5,147.14184388617068
Basic_Paillier,128,0,10,0,9,102910,99070,3840,1569.1,95.73626968570133
Basic_Paillier,256,0,10,0,9,102911,99071,3840,2556.4,79.00661013133296


==> data/results-chippie/peerRouting-RLWE_All_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_All_Keys,16,0,10,0,9,623638,557795,65843,124.9,4.532597979574677
RLWE_All_Keys,32,0,10,0,9,623638,557795,65843,124.4,3.7178249316263163
RLWE_All_Keys,64,0,10,0,9,623638,557795,65843,131.9,5.566766466171262
RLWE_All_Keys,128,0,10,0,9,623638,557795,65843,130,4.447221354708778
RLWE_All_Keys,256,0,10,0,9,623638,557795,65843,135.3,4.4234225060089685


==> data/results-chippie/peerRouting-RLWE_Whispir_2_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_2_Keys,16,0,10,0,9,230062,164219,65843,643.1,15.842628850316759
RLWE_Whispir_2_Keys,32,0,10,0,9,230062,164219,65843,652,28.193773938387334
RLWE_Whispir_2_Keys,64,0,10,0,9,230062,164219,65843,683.5,65.29633306021948
RLWE_Whispir_2_Keys,128,0,10,0,9,230062,164219,65843,664.7,23.688018537273695
RLWE_Whispir_2_Keys,256,0,10,0,9,230062,164219,65843,701.7,55.14435601219766


==> data/results-chippie/peerRouting-RLWE_Whispir_3_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_3_Keys,16,0,10,0,9,295658,229815,65843,234,7.333333333333333
RLWE_Whispir_3_Keys,32,0,10,0,9,295658,229815,65843,237.8,8.134972512416853
RLWE_Whispir_3_Keys,64,0,10,0,9,295658,229815,65843,240.2,7.345444544447638
RLWE_Whispir_3_Keys,128,0,10,0,9,295658,229815,65843,242.3,7.318925239860472
RLWE_Whispir_3_Keys,256,0,10,0,9,295658,229815,65843,245.3,4.029061098237817


==> data/results-chippie/providerRouting-Basic_Paillier.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
Basic_Paillier,8192,19,1,0,0,1574381,1573613,768,49150,NaN
Basic_Paillier,16384,24,1,0,0,1574385,1573617,768,48997,NaN
Basic_Paillier,24576,29,1,0,0,1574379,1573611,768,49061,NaN
Basic_Paillier,32768,34,1,0,0,1574382,1573614,768,49088,NaN
Basic_Paillier,40960,37,1,0,0,1574373,1573605,768,48963,NaN
Basic_Paillier,49152,41,1,0,0,1574365,1573597,768,49001,NaN
Basic_Paillier,57344,47,1,0,0,1574370,1573602,768,48921,NaN
Basic_Paillier,65536,51,1,0,0,1574381,1573613,768,49110,NaN
Basic_Paillier,73728,52,1,0,0,1574385,1573617,768,49036,NaN
Basic_Paillier,81920,56,1,0,0,1574381,1573613,768,48995,NaN
Basic_Paillier,90112,59,1,0,0,1574390,1573622,768,49166,NaN
Basic_Paillier,98304,64,1,0,0,1574384,1573616,768,48975,NaN
Basic_Paillier,106496,67,1,0,0,1574376,1573608,768,48961,NaN
Basic_Paillier,114688,72,1,0,0,1574374,1573606,768,48958,NaN
Basic_Paillier,122880,75,1,0,0,1574377,1573609,768,48970,NaN
Basic_Paillier,131072,75,1,0,0,1574375,1573607,768,48943,NaN
Basic_Paillier,139264,79,1,0,0,1574370,1573602,768,49039,NaN
Basic_Paillier,147456,82,1,0,0,1574383,1573615,768,49042,NaN
Basic_Paillier,155648,84,1,0,0,1574385,1573617,768,49003,NaN
Basic_Paillier,163840,87,1,0,0,1574380,1573612,768,49120,NaN
Basic_Paillier,172032,93,1,0,0,1574374,1573606,768,48930,NaN
Basic_Paillier,180224,96,1,0,0,1574372,1573604,768,48942,NaN
Basic_Paillier,188416,97,1,0,0,1574381,1573613,768,49158,NaN
Basic_Paillier,196608,101,1,0,0,1574375,1573607,768,49014,NaN


==> data/results-chippie/providerRouting-RLWE_All_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_All_Keys,8192,1900,10,0,9,886022,820179,65843,1471.9,85.9165615906244
RLWE_All_Keys,16384,2400,10,0,9,886022,820179,65843,1457.2,37.42488773827147
RLWE_All_Keys,24576,2900,10,0,9,886022,820179,65843,1432.3,23.40963714180788
RLWE_All_Keys,32768,3400,10,0,9,886022,820179,65843,1361.3,61.47637305863485
RLWE_All_Keys,40960,3700,10,0,9,886022,820179,65843,1254.2,50.639905213181436
RLWE_All_Keys,49152,4100,10,0,9,951857,820179,131678,1612.8,86.41604789235234
RLWE_All_Keys,57344,4700,10,0,9,951857,820179,131678,1486.9,61.16725703620633
RLWE_All_Keys,65536,5100,10,0,9,951857,820179,131678,1493.2,60.21959813881192
RLWE_All_Keys,73728,5200,10,0,9,951857,820179,131678,1409.2,124.61121761525146
RLWE_All_Keys,81920,5600,10,0,9,951857,820179,131678,1461.7,46.32505921324991
RLWE_All_Keys,90112,5900,10,0,9,951857,820179,131678,1423.1,61.56920225783884
RLWE_All_Keys,98304,6400,10,0,9,951857,820179,131678,1394.9,75.06212242018088
RLWE_All_Keys,106496,6700,10,0,9,951857,820179,131678,1459.3,52.94871732786987
RLWE_All_Keys,114688,7200,10,0,9,951857,820179,131678,1376.6,93.82513285658355
RLWE_All_Keys,122880,7500,10,0,9,951857,820179,131678,1356.2,35.019994288977266
RLWE_All_Keys,131072,7500,10,0,9,951857,820179,131678,1365.7,39.166453900131316
RLWE_All_Keys,139264,7900,10,0,9,951857,820179,131678,1357.5,13.07457243830346
RLWE_All_Keys,147456,8200,10,0,9,1017692,820179,197513,1508.9,47.14151272734279
RLWE_All_Keys,155648,8400,10,0,9,1017692,820179,197513,1540.6,85.37264719386937
RLWE_All_Keys,163840,8700,10,0,9,1017692,820179,197513,1508.5,35.51916540561041
RLWE_All_Keys,172032,9300,10,0,9,1017692,820179,197513,1540,95.04384952922169
RLWE_All_Keys,180224,9600,10,0,9,1017692,820179,197513,1542,38.990027214945904
RLWE_All_Keys,188416,9700,10,0,9,1017692,820179,197513,1536.3,40.96895843874427
RLWE_All_Keys,196608,10100,10,0,9,1017692,820179,197513,1548.8,56.99668606350919


==> data/results-chippie/providerRouting-RLWE_Whispir_2_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_2_Keys,8192,1900,10,0,9,230062,164219,65843,2231.8,76.13701100282597
RLWE_Whispir_2_Keys,16384,2400,10,0,9,230062,164219,65843,2154.6,62.60315930969902
RLWE_Whispir_2_Keys,24576,2900,10,0,9,230062,164219,65843,2107.7,35.27369180187032
RLWE_Whispir_2_Keys,32768,3400,10,0,9,230062,164219,65843,2148.9,75.90117844203006
RLWE_Whispir_2_Keys,40960,3700,10,0,9,230062,164219,65843,2144.2,92.11200910968245
RLWE_Whispir_2_Keys,49152,4100,10,0,9,295897,164219,131678,2233.7,70.0984228701965
RLWE_Whispir_2_Keys,57344,4700,10,0,9,295897,164219,131678,2241.5,48.40626681191875
RLWE_Whispir_2_Keys,65536,5100,10,0,9,295897,164219,131678,2310.8,42.44421175038018
RLWE_Whispir_2_Keys,73728,5200,10,0,9,295897,164219,131678,2258.7,40.30453517354537
RLWE_Whispir_2_Keys,81920,5600,10,0,9,295897,164219,131678,2270.1,46.57956156465575
RLWE_Whispir_2_Keys,90112,5900,10,0,9,295897,164219,131678,2289.4,79.92663302471001
RLWE_Whispir_2_Keys,98304,6400,10,0,9,295897,164219,131678,2541.5,348.3667448091004
RLWE_Whispir_2_Keys,106496,6700,10,0,9,295897,164219,131678,2227.7,40.85217252484866
RLWE_Whispir_2_Keys,114688,7200,10,0,9,295897,164219,131678,2220.1,75.25578604554825
RLWE_Whispir_2_Keys,122880,7500,10,0,9,295897,164219,131678,2228,100.41690871340123
RLWE_Whispir_2_Keys,131072,7500,10,0,9,295897,164219,131678,2712.9,404.6390572679146
RLWE_Whispir_2_Keys,139264,7900,10,0,9,295897,164219,131678,2219.2,39.01224878875294
RLWE_Whispir_2_Keys,147456,8200,10,0,9,361732,164219,197513,2376.6,96.7094158348147
RLWE_Whispir_2_Keys,155648,8400,10,0,9,361732,164219,197513,2333.8,82.36477132582567
RLWE_Whispir_2_Keys,163840,8700,10,0,9,361732,164219,197513,2372.9,65.95191851307706
RLWE_Whispir_2_Keys,172032,9300,10,0,9,361732,164219,197513,2368.1,52.37567289411288
RLWE_Whispir_2_Keys,180224,9600,10,0,9,361732,164219,197513,2419,80.37827235432886
RLWE_Whispir_2_Keys,188416,9700,10,0,9,361732,164219,197513,2421.6,60.102135292073164
RLWE_Whispir_2_Keys,196608,10100,10,0,9,361732,164219,197513,2416.7,85.02555171502532


==> data/results-chippie/providerRouting-RLWE_Whispir_3_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_3_Keys,8192,1900,10,0,9,295658,229815,65843,1652.2,43.90596011173578
RLWE_Whispir_3_Keys,16384,2400,10,0,9,295658,229815,65843,1622.2,83.29038893467174
RLWE_Whispir_3_Keys,24576,2900,10,0,9,295658,229815,65843,1604.4,41.93434021048726
RLWE_Whispir_3_Keys,32768,3400,10,0,9,295658,229815,65843,1562.2,30.31977719062079
RLWE_Whispir_3_Keys,40960,3700,10,0,9,295658,229815,65843,1656,54
RLWE_Whispir_3_Keys,49152,4100,10,0,9,361493,229815,131678,1841.5,101.16900052222847
RLWE_Whispir_3_Keys,57344,4700,10,0,9,361493,229815,131678,1678.4,39.56485533624226
RLWE_Whispir_3_Keys,65536,5100,10,0,9,361493,229815,131678,1725.2,52.86208471106678
RLWE_Whispir_3_Keys,73728,5200,10,0,9,361493,229815,131678,1681.4,28.562601811148472
RLWE_Whispir_3_Keys,81920,5600,10,0,9,361493,229815,131678,1689.9,55.79814811741814
RLWE_Whispir_3_Keys,90112,5900,10,0,9,361493,229815,131678,1630,84.06214632308911
RLWE_Whispir_3_Keys,98304,6400,10,0,9,361493,229815,131678,1849,239.33565458484358
RLWE_Whispir_3_Keys,106496,6700,10,0,9,361493,229815,131678,1615.3,114.75001815540888
RLWE_Whispir_3_Keys,114688,7200,10,0,9,361493,229815,131678,1687,59.75319610233786
RLWE_Whispir_3_Keys,122880,7500,10,0,9,361493,229815,131678,1608.9,23.65234308336773
RLWE_Whispir_3_Keys,131072,7500,10,0,9,361493,229815,131678,1597.7,60.10370667068342
RLWE_Whispir_3_Keys,139264,7900,10,0,9,361493,229815,131678,1576.4,32.25661000305036
RLWE_Whispir_3_Keys,147456,8200,10,0,9,427328,229815,197513,1697.8,51.04203061094737
RLWE_Whispir_3_Keys,155648,8400,10,0,9,427328,229815,197513,1742.3,61.035599812277134
RLWE_Whispir_3_Keys,163840,8700,10,0,9,427328,229815,197513,1685.9,40.49266051466062
RLWE_Whispir_3_Keys,172032,9300,10,0,9,427328,229815,197513,1759.6,85.86319868773168
RLWE_Whispir_3_Keys,180224,9600,10,0,9,427328,229815,197513,1781.3,60.51271675349644
RLWE_Whispir_3_Keys,188416,9700,10,0,9,427328,229815,197513,1707.4,42.60464241788159
RLWE_Whispir_3_Keys,196608,10100,10,0,9,427328,229815,197513,1761.4,62.00035842190306


==> data/results-chippie/sealpir.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 4.786363636363636, 0.0034973223140495908, 5746.178444602273
2048, 262144, 7.7324, 0.0023254400000000163, 5743.2669921875
4096, 262144, 13.384799999999998, 0.01498016000000004, 5879.532421875
8192, 262144, 23.4702, 0.0069019600000001, 5881.20478515625
16384, 262144, 42.3306, 0.056574439999999726, 6015.04521484375
32768, 262144, 77.9376, 0.20620704000000015, 6015.457421875
65536, 262144, 149.9134, 3.1392696400000015, 6153.4322265625
131072, 262144, 291.694, 2.770653600000002, 6149.6291015625
262144, 262144, 569.569, 17.349979399999857, 6286.6666015625
524288, 262144, 1118.4732, 214.29778656000008, 6283.003515625
1048576, 262144, 2263.0816, 34369.21933744001, 6419.17626953125


==> data/results-chippie/spiral-pack.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 0.513201, 0.001622462519090907, 10470.0
2048, 262144, 0.8418024000000001, 4.57273566400002e-05, 10694.0
4096, 262144, 1.064006, 0.00012703014840000093, 12262.0
8192, 262144, 1.4072543, 0.00435661912580999, 12262.0
16384, 262144, 2.3511913, 0.0002210925114099992, 12486.0
32768, 262144, 3.4206125, 0.004873651635049991, 14054.0
65536, 262144, 5.286766500000001, 0.001535716977049996, 14054.0
131072, 262144, 9.0260794, 0.0072327973674400055, 14054.0
262144, 262144, 60.9187373, 0.7168643641008087, 14174.0
524288, 262144, 31.5353809, 0.09021973030849031, 15622.0
1048576, 262144, 61.42296699999999, 0.9100750560608007, 15622.0


==> data/results-chippie/spiral-stream-pack.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 0.4557317272727273, 1.3621873289256234e-05, 10450.0
2048, 262144, 0.7761408000000001, 2.2612875359999828e-05, 10674.0
4096, 262144, 1.4250875, 0.0001362364000500001, 10898.0
8192, 262144, 1.6231271, 7.61796850900002e-05, 12466.0
16384, 262144, 3.0004942, 0.00013159027196000172, 12690.0
32768, 262144, 3.4400304, 0.00032782800104000316, 12690.0
65536, 262144, 4.3752835, 0.000827460724249998, 14258.0
131072, 262144, 6.018602899999999, 0.0021806326992899992, 14258.0
262144, 262144, 11.321814999999999, 0.012893043401999977, 14482.0
524288, 262144, 11.456670800000001, 0.04946386150035995, 14482.0
1048576, 262144, 15.920795899999998, 0.06278319665688967, 14258.0


==> data/results-chippie/spiral-stream.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 1.6346087272727274, 0.0007598092294710725, 10942.0
2048, 262144, 2.6729088, 0.0010612349861600038, 11166.0
4096, 262144, 4.4904021, 0.005145260520689976, 12734.0
8192, 262144, 7.8617206, 0.014356550099640009, 12958.0
16384, 262144, 13.796928099999999, 0.04562029739129004, 12958.0
32768, 262144, 25.881420600000002, 0.09245873867304011, 14526.0
65536, 262144, 44.859942000000004, 0.22116008833659953, 14730.0
131072, 262144, 85.5015282, 0.7416064515265551, 14730.0
262144, 262144, 161.4822258, 3.321228295744974, 14954.0
524288, 262144, 316.4800798, 11.29362526502456, 14954.0
1048576, 262144, 632.4215916999999, 60.65130038526778, 14954.0


==> data/results-chippie/spiral.csv <==
num_rows, target_payload_size_B, runtime_s_mean, runtime_std, communication_KB
1024, 262144, 1.9326093636363637, 0.000756578848231406, 11062.0
2048, 262144, 3.6255378, 0.002734879894760003, 12630.0
4096, 262144, 5.9785148, 0.0069120415815600075, 12914.0
8192, 262144, 11.267313, 0.03629354609880001, 12914.0
16384, 262144, 21.4489984, 0.08207254911224013, 14482.0
32768, 262144, 46.958901600000004, 0.42662913429623917, 14542.0
65536, 262144, 95.94606200000001, 1.0866852662650015, 14542.0
131072, 262144, 200.2673217, 2.0281660604514014, 14542.0
262144, 262144, 409.9328512, 5.074338449693526, 16110.0
524288, 262144, 828.7774499999999, 37.533619736987745, 16110.0
1048576, 262144, 1683.0240668, 273.8063930820184, 16110.0


==> data/results-moone/peerRouting-Basic_Paillier.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
Basic_Paillier,16,0,10,0,9,102911,99071,3840,997.6,15.33478254021085
Basic_Paillier,32,0,10,0,9,102912,99072,3840,1227.3,16.813024052138207
Basic_Paillier,64,0,10,0,9,102910,99070,3840,1667.8,5.7310072800899885
Basic_Paillier,128,0,10,0,9,102912,99072,3840,2611.9,16.2511538051918
Basic_Paillier,256,0,10,0,9,102910,99071,3839,4424,28.36272984824353


==> data/results-moone/peerRouting-RLWE_All_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_All_Keys,16,0,10,0,9,623638,557795,65843,56,3.0912061651652345
RLWE_All_Keys,32,0,10,0,9,623638,557795,65843,58.7,4.056544780420347
RLWE_All_Keys,64,0,10,0,9,623638,557795,65843,55.9,4.90917508345343
RLWE_All_Keys,128,0,10,0,9,623638,557795,65843,58.4,3.9496835316263
RLWE_All_Keys,256,0,10,0,9,623638,557795,65843,62.7,2.6687491868330793


==> data/results-moone/peerRouting-RLWE_Whispir_2_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_2_Keys,16,0,10,0,9,230062,164219,65843,723.8,20.81025388280178
RLWE_Whispir_2_Keys,32,0,10,0,9,230062,164219,65843,713.5,10.189864245088515
RLWE_Whispir_2_Keys,64,0,10,0,9,230062,164219,65843,727.1,10.535126429658492
RLWE_Whispir_2_Keys,128,0,10,0,9,230062,164219,65843,713.8,11.477514248883915
RLWE_Whispir_2_Keys,256,0,10,0,9,230062,164219,65843,725.8,18.480019240009224


==> data/results-moone/peerRouting-RLWE_Whispir_3_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_3_Keys,16,0,10,0,9,295658,229815,65843,157.2,8.854377448471462
RLWE_Whispir_3_Keys,32,0,10,0,9,295658,229815,65843,152.6,5.420127099780759
RLWE_Whispir_3_Keys,64,0,10,0,9,295658,229815,65843,151.8,7.728734264634367
RLWE_Whispir_3_Keys,128,0,10,0,9,295658,229815,65843,158.2,5.940445175985458
RLWE_Whispir_3_Keys,256,0,10,0,9,295658,229815,65843,160.8,5.513619500836089


==> data/results-moone/providerRouting-Basic_Paillier.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
Basic_Paillier,8192,19,1,0,0,1574381,1573613,768,49150,NaN
Basic_Paillier,16384,24,1,0,0,1574385,1573617,768,48997,NaN
Basic_Paillier,24576,29,1,0,0,1574379,1573611,768,49061,NaN
Basic_Paillier,32768,34,1,0,0,1574382,1573614,768,49088,NaN
Basic_Paillier,40960,37,1,0,0,1574373,1573605,768,48963,NaN
Basic_Paillier,49152,41,1,0,0,1574365,1573597,768,49001,NaN
Basic_Paillier,57344,47,1,0,0,1574370,1573602,768,48921,NaN
Basic_Paillier,65536,51,1,0,0,1574381,1573613,768,49110,NaN
Basic_Paillier,73728,52,1,0,0,1574385,1573617,768,49036,NaN
Basic_Paillier,81920,56,1,0,0,1574381,1573613,768,48995,NaN
Basic_Paillier,90112,59,1,0,0,1574390,1573622,768,49166,NaN
Basic_Paillier,98304,64,1,0,0,1574384,1573616,768,48975,NaN
Basic_Paillier,106496,67,1,0,0,1574376,1573608,768,48961,NaN
Basic_Paillier,114688,72,1,0,0,1574374,1573606,768,48958,NaN
Basic_Paillier,122880,75,1,0,0,1574377,1573609,768,48970,NaN
Basic_Paillier,131072,75,1,0,0,1574375,1573607,768,48943,NaN
Basic_Paillier,139264,79,1,0,0,1574370,1573602,768,49039,NaN
Basic_Paillier,147456,82,1,0,0,1574383,1573615,768,49042,NaN
Basic_Paillier,155648,84,1,0,0,1574385,1573617,768,49003,NaN
Basic_Paillier,163840,87,1,0,0,1574380,1573612,768,49120,NaN
Basic_Paillier,172032,93,1,0,0,1574374,1573606,768,48930,NaN
Basic_Paillier,180224,96,1,0,0,1574372,1573604,768,48942,NaN
Basic_Paillier,188416,97,1,0,0,1574381,1573613,768,49158,NaN
Basic_Paillier,196608,101,1,0,0,1574375,1573607,768,49014,NaN


==> data/results-moone/providerRouting-RLWE_All_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_All_Keys,8192,1900,10,0,9,886022,820179,65843,660.9,27.09427983910995
RLWE_All_Keys,16384,2400,10,0,9,886022,820179,65843,676.9,23.39729329074911
RLWE_All_Keys,24576,2900,10,0,9,886022,820179,65843,665,18.63091814997616
RLWE_All_Keys,32768,3400,10,0,9,886022,820179,65843,673.1,27.367661370473158
RLWE_All_Keys,40960,3700,10,0,9,886022,820179,65843,670.8,27.979357470185846
RLWE_All_Keys,49152,4100,10,0,9,951857,820179,131678,773.7,9.310090105781885
RLWE_All_Keys,57344,4700,10,0,9,951857,820179,131678,782.1,13.312066372697783
RLWE_All_Keys,65536,5100,10,0,9,951857,820179,131678,773.5,14.766704288891125
RLWE_All_Keys,73728,5200,10,0,9,951857,820179,131678,771.6,14.773850773128402
RLWE_All_Keys,81920,5600,10,0,9,951857,820179,131678,771.9,20.88832741562192
RLWE_All_Keys,90112,5900,10,0,9,951857,820179,131678,772.1,15.125034435222506
RLWE_All_Keys,98304,6400,10,0,9,951857,820179,131678,771.1,19.598469327985796
RLWE_All_Keys,106496,6700,10,0,9,951857,820179,131678,778.9,14.947686554558645
RLWE_All_Keys,114688,7200,10,0,9,951857,820179,131678,769.1,13.747322971723944
RLWE_All_Keys,122880,7500,10,0,9,951857,820179,131678,766.8,16.088643337598246
RLWE_All_Keys,131072,7500,10,0,9,951857,820179,131678,766.4,15.42868900601877
RLWE_All_Keys,139264,7900,10,0,9,951857,820179,131678,778.1,15.6236999459155
RLWE_All_Keys,147456,8200,10,0,9,1017692,820179,197513,862.2,18.860894287740795
RLWE_All_Keys,155648,8400,10,0,9,1017692,820179,197513,865.5,25.513612924171372
RLWE_All_Keys,163840,8700,10,0,9,1017692,820179,197513,872.2,20.214406303975938
RLWE_All_Keys,172032,9300,10,0,9,1017692,820179,197513,866,16.786237749352228
RLWE_All_Keys,180224,9600,10,0,9,1017692,820179,197513,867.6,16.304055391902416
RLWE_All_Keys,188416,9700,10,0,9,1017692,820179,197513,865.2,24.557415716371025
RLWE_All_Keys,196608,10100,10,0,9,1017692,820179,197513,875.2,16.42356031234803


==> data/results-moone/providerRouting-RLWE_Whispir_2_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_2_Keys,8192,1900,10,0,9,230062,164219,65843,1490.9,21.3200479465794
RLWE_Whispir_2_Keys,16384,2400,10,0,9,230062,164219,65843,1496.7,16.055805457493836
RLWE_Whispir_2_Keys,24576,2900,10,0,9,230062,164219,65843,1507.5,14.729034063523802
RLWE_Whispir_2_Keys,32768,3400,10,0,9,230062,164219,65843,1489.1,18.363308827962108
RLWE_Whispir_2_Keys,40960,3700,10,0,9,230062,164219,65843,1485.6,12.509551905999228
RLWE_Whispir_2_Keys,49152,4100,10,0,9,295897,164219,131678,1596.3,32.15258759243008
RLWE_Whispir_2_Keys,57344,4700,10,0,9,295897,164219,131678,1566.5,16.029486718059456
RLWE_Whispir_2_Keys,65536,5100,10,0,9,295897,164219,131678,1584.5,33.89280487392895
RLWE_Whispir_2_Keys,73728,5200,10,0,9,295897,164219,131678,1573.4,31.013258813324054
RLWE_Whispir_2_Keys,81920,5600,10,0,9,295897,164219,131678,1577.3,25.21485452841021
RLWE_Whispir_2_Keys,90112,5900,10,0,9,295897,164219,131678,1564.3,18.306343769912722
RLWE_Whispir_2_Keys,98304,6400,10,0,9,295897,164219,131678,1555.8,20.481970391324932
RLWE_Whispir_2_Keys,106496,6700,10,0,9,295897,164219,131678,1579.1,24.232439231557173
RLWE_Whispir_2_Keys,114688,7200,10,0,9,295897,164219,131678,1589.1,34.46560282046112
RLWE_Whispir_2_Keys,122880,7500,10,0,9,295897,164219,131678,1553.6,29.2999810390534
RLWE_Whispir_2_Keys,131072,7500,10,0,9,295897,164219,131678,1564.3,44.20168423136033
RLWE_Whispir_2_Keys,139264,7900,10,0,9,295897,164219,131678,1593.9,51.45321499511311
RLWE_Whispir_2_Keys,147456,8200,10,0,9,361732,164219,197513,1660.9,23.515715785169903
RLWE_Whispir_2_Keys,155648,8400,10,0,9,361732,164219,197513,1649.1,32.993096921090086
RLWE_Whispir_2_Keys,163840,8700,10,0,9,361732,164219,197513,1652.6,26.09895698213926
RLWE_Whispir_2_Keys,172032,9300,10,0,9,361732,164219,197513,1653.7,31.13786548025838
RLWE_Whispir_2_Keys,180224,9600,10,0,9,361732,164219,197513,1641.9,34.834370000522945
RLWE_Whispir_2_Keys,188416,9700,10,0,9,361732,164219,197513,1652.4,19.788885769542453
RLWE_Whispir_2_Keys,196608,10100,10,0,9,361732,164219,197513,1656.1,16.56267557558929


==> data/results-moone/providerRouting-RLWE_Whispir_3_Keys.csv <==
Mode,NumRows,RowSize(Bytes),Runs,SeedMin,SeedMax,TotalLenMean(Bytes),ReqLenMean(Bytes),ResLenMean(Bytes),ServerRuntimeMean(ms),ServerRuntimeStddev(ms)
RLWE_Whispir_3_Keys,8192,1900,10,0,9,295658,229815,65843,826.7,11.392492654765633
RLWE_Whispir_3_Keys,16384,2400,10,0,9,295658,229815,65843,830.7,19.206769639895203
RLWE_Whispir_3_Keys,24576,2900,10,0,9,295658,229815,65843,828,19.882991056008986
RLWE_Whispir_3_Keys,32768,3400,10,0,9,295658,229815,65843,837.3,12.789318459818984
RLWE_Whispir_3_Keys,40960,3700,10,0,9,295658,229815,65843,831.1,15.051393438630338
RLWE_Whispir_3_Keys,49152,4100,10,0,9,361493,229815,131678,916.3,10.252912865240893
RLWE_Whispir_3_Keys,57344,4700,10,0,9,361493,229815,131678,923.8,11.89584427903758
RLWE_Whispir_3_Keys,65536,5100,10,0,9,361493,229815,131678,926.2,21.750095785229696
RLWE_Whispir_3_Keys,73728,5200,10,0,9,361493,229815,131678,928.4,23.702789334215968
RLWE_Whispir_3_Keys,81920,5600,10,0,9,361493,229815,131678,938.7,16.398170629676958
RLWE_Whispir_3_Keys,90112,5900,10,0,9,361493,229815,131678,926.4,16.473547819998515
RLWE_Whispir_3_Keys,98304,6400,10,0,9,361493,229815,131678,925.2,13.1470317731587
RLWE_Whispir_3_Keys,106496,6700,10,0,9,361493,229815,131678,920.8,17.674840876228558
RLWE_Whispir_3_Keys,114688,7200,10,0,9,361493,229815,131678,923.9,11.100050049937211
RLWE_Whispir_3_Keys,122880,7500,10,0,9,361493,229815,131678,916.4,29.8522286530764
RLWE_Whispir_3_Keys,131072,7500,10,0,9,361493,229815,131678,922,14.071247279470288
RLWE_Whispir_3_Keys,139264,7900,10,0,9,361493,229815,131678,922.4,15.225709251861543
RLWE_Whispir_3_Keys,147456,8200,10,0,9,427328,229815,197513,997.9,11.570556502510057
RLWE_Whispir_3_Keys,155648,8400,10,0,9,427328,229815,197513,1004.6,12.877197762798481
RLWE_Whispir_3_Keys,163840,8700,10,0,9,427328,229815,197513,997.6,7.229568912920511
RLWE_Whispir_3_Keys,172032,9300,10,0,9,427328,229815,197513,1004.6,13.623509092741122
RLWE_Whispir_3_Keys,180224,9600,10,0,9,427328,229815,197513,998.8,10.799176923368845
RLWE_Whispir_3_Keys,188416,9700,10,0,9,427328,229815,197513,1007,12.156388352540313
RLWE_Whispir_3_Keys,196608,10100,10,0,9,427328,229815,197513,1000.8,15.873107936240954


==> data/results-shiver/RLWE_All_Keys.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 23.828, 4451.11474609375
2048, 262144, 46.119, 4483.14404296875
4096, 262144, 89.942, 4515.17333984375
8192, 262144, 177.174, 4531.24609375
16384, 262144, 352.279, 4563.39208984375
32768, 262144, 698.431, 4627.68408203125
65536, 262144, 1403.517, 4756.26806640625


==> data/results-shiver/RLWE_Whispir_2_Keys.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB


==> data/results-shiver/RLWE_Whispir_3_Keys.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB


==> data/results-shiver/fastpir.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 24.787594000000002, 1728.0
2048, 262144, 24.599743999999998, 1728.0
4096, 262144, 26.123188000000003, 1792.0
8192, 262144, 28.614559999999997, 1920.0
16384, 262144, 33.857044, 2176.0
32768, 262144, 44.29893, 2688.0
65536, 262144, 65.25077, 3712.0
131072, 262144, 106.849782, 5760.0
262144, 262144, 190.674146, 9856.0
524288, 262144, 361.239944, 18048.0
1048576, 262144, 719.4704399999999, 34432.0


==> data/results-shiver/onionpir.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 10.368, 6946.0
2048, 262144, 13.176, 6946.0
4096, 262144, 16.263, 6946.0
8192, 262144, 23.22, 6946.0
16384, 262144, 35.622, 6946.0
32768, 262144, 62.559, 6946.0
65536, 262144, 111.087, 6946.0
131072, 262144, 210.312, 6946.0
262144, 262144, 414.873, 6946.0
524288, 262144, 800.73, 6946.0


==> data/results-shiver/sealpir.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 3.692, 5743.7666015625
2048, 262144, 5.902, 5747.1533203125
4096, 262144, 9.958, 5881.970703125
8192, 262144, 17.186, 5880.9404296875
16384, 262144, 30.758, 6013.4462890625
32768, 262144, 56.16, 6013.5927734375
65536, 262144, 105.95, 6149.13671875
131072, 262144, 202.15, 6153.412109375
262144, 262144, 389.766, 6286.203125
524288, 262144, 754.65, 6286.029296875
1048576, 262144, 1489.41, 6417.865234375


==> data/results-shiver/spiral-pack.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 0.535762, 10470.0
2048, 262144, 0.902764, 10694.0
4096, 262144, 1.117567, 12262.0
8192, 262144, 1.4138810000000002, 12262.0
16384, 262144, 2.355334, 12486.0
32768, 262144, 3.295302, 14054.0
65536, 262144, 4.943517, 14054.0
131072, 262144, 8.166665, 14054.0
262144, 262144, 52.860966999999995, 14174.0
524288, 262144, 27.596467, 15622.0
1048576, 262144, 53.04999, 15622.0


==> data/results-shiver/spiral-stream-pack.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 0.49188600000000005, 10450.0
2048, 262144, 0.842264, 10674.0
4096, 262144, 1.54023, 10898.0
8192, 262144, 1.726112, 12466.0
16384, 262144, 3.20825, 12690.0
32768, 262144, 3.5678229999999997, 12690.0
65536, 262144, 4.381813, 14258.0
131072, 262144, 5.742411, 14258.0
262144, 262144, 10.569649, 14482.0
524288, 262144, 10.449468999999999, 14482.0
1048576, 262144, 13.819807, 14258.0


==> data/results-shiver/spiral-stream.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 1.446142, 10942.0
2048, 262144, 2.3911149999999997, 11166.0
4096, 262144, 3.9543429999999997, 12734.0
8192, 262144, 6.8398509999999995, 12958.0
16384, 262144, 11.826718999999999, 12958.0
32768, 262144, 21.829825, 14526.0
65536, 262144, 37.699388, 14730.0
131072, 262144, 71.826285, 14730.0
262144, 262144, 135.433967, 14954.0
524288, 262144, 265.056755, 14954.0
1048576, 262144, 520.938134, 14954.0


==> data/results-shiver/spiral.csv <==
num_rows, target_payload_size_B, runtime_s, communication_KB
1024, 262144, 1.704907, 11062.0
2048, 262144, 3.056447, 12630.0
4096, 262144, 5.226692, 12914.0
8192, 262144, 9.524837, 12914.0
16384, 262144, 18.3828, 14482.0
32768, 262144, 39.699466, 14542.0
65536, 262144, 78.426743, 14542.0
131072, 262144, 155.896549, 14542.0
262144, 262144, 311.48432299999996, 16110.0
524288, 262144, 623.533844, 16110.0
1048576, 262144, 1250.093695, 16110.0

